A thermodynamically consistent theory of stress-gradient plasticity

As an extension to strain-gradient models of size-dependent plastic behaviour, this work proposes a model for a stress-gradient theory. The model is distinguished from earlier works on the topic by its being embedded in a thermodynamically consistent framework. The development is carried out in the context of single-crystal plasticity, and draws on thermodynamically consistent models for single-crystal conventional and strain-gradient plasticity. The model is explored numerically using the example of torsion of a thin wire comprising a face centred cubic crystal, and its behaviour compared with that based on a recent disequilibrium density model of size-dependent plasticity.

==> images/alt/l005r0/range.txt <==
Total range: [0.2835374176502228, 73.04791259765625]

==> images/alt/l005r14/range.txt <==
Total range: [0.5338257551193237, 94.03340148925781]

==> images/alt/rangeMises_equivPlStrain.txt <==
Total range mises: [80.1476; 692.818]

Total range equivPlStrain: [0; 0.0211651]
